Rethinking Data Augmentation for Single-source Domain Generalization in Medical Image Segmentation

Single-source domain generalization (SDG) in medical image segmentation is a challenging yet essential task as domain shifts are quite common among clinical image datasets. Previous attempts most conduct global-only/random augmentation. Their augmented samples are usually insufficient in diversity and informativeness, thus failing to cover the possible target domain distribution. In this paper, we rethink the data augmentation strategy for SDG in medical image segmentation. Motivated by the class-level representation invariance and style mutability of medical images, we hypothesize that unseen target data can be sampled from a linear combination of $C$ (the class number) random variables, where each variable follows a location-scale distribution at the class level. Accordingly, data augmented can be readily made by sampling the random variables through a general form. On the empirical front, we implement such strategy with constrained B$\acute{\rm e}$zier transformation on both global and local (i.e. class-level) regions, which can largely increase the augmentation diversity. A Saliency-balancing Fusion mechanism is further proposed to enrich the informativeness by engaging the gradient information, guiding augmentation with proper orientation and magnitude. As an important contribution, we prove theoretically that our proposed augmentation can lead to an upper bound of the generalization risk on the unseen target domain, thus confirming our hypothesis. Combining the two strategies, our Saliency-balancing Location-scale Augmentation (SLAug) exceeds the state-of-the-art works by a large margin in two challenging SDG tasks. Code is available at https://github.com/Kaiseem/SLAug .

==> history.txt <==
%深度学习很强-》医学数据有限无法获得强大的generalization 或者 对于OOD数据效果差-》UDA假定target可见，想把source domain的知识迁移至target domain
% Recent years have witnessed the bloom of deep convolutional neural networks in computer vision thanks to the large-scale public available datasets and rapid-developed hardware. However, due to limited size of dataset and expensive annotations, medical image processing 
Recent years have witnessed the bloom of deep convolutional neural networks in medical image segmentation thanks to the public available datasets and rapid-developed hardware. However, since the data-driven nature of deep learning methods, they commonly work well on within-distribution data but lack of generalization capability when processing the out-of-distribution data. In particular, it is often the case that the testing data (a.k.a. target domain) can be dissimilar to the training data (a.k.a. source domain) in terms of many factors, such as imaging protocol, device vendors and patient populations. 


%然而UDA有问题，UDA对于新的OOD的数据任然无法处理，并且有些情况下target数据并不能获取，比如因为保护病人隐私的原因等
% Many efforts have been conducted to alleviate the above-mentioned distribution shift problem, among which unsupervised domain adaptation (UDA) based segmentation is the most popular one. In UDA setting, both labelled source domain and unlabeled target domain are accessible and even can be utilized jointly to train a model.
Many efforts have been conducted to alleviate the above-mentioned distribution shift problem, among which unsupervised domain adaptation (UDA) and multi-source domain generalization (MDG) based segmentation are most frequently studied. Nonetheless, in UDA setting, both labelled source domain and unlabeled target domain are accessible and be utilized jointly to train a model, and MDG requires the training data from multiple distributions, which may incur difficulties in real-world scenarios.

% The UDA methods aim to minimize the gap between the domains and borrow the knowledge of segmentation from labelled data, thus segment the objects via domain-invariant representations. However, the trained methods still cannot be applied on out-of-distribution data, e.g., new unseen images. What's more worse, to protect personal privacy information, sometimes the target domain or test set in some institutes cannot be directly accessed, which limit the piratical value of UDA.

%为了解决这个问题，有些人使用了DG来处理cross-modality的问题 
% To alleviate the requirement of target domain in UDA, domain generalization (DG) is recently practiced in medical image segmentation which is a more feasible yet challenging setting. XXXX. %这里要强调，有些方法是需要多个domain一起训练的DG 如， 
% To relax the constraints of DG methods on the requirement of images from multiple source domain, single-domain generalization (SDG) methods have been proposed to train the model with only a single domain and can generalize well on unseen target domains. YYYY
%还有一些方法是单个domain训练，测试的类只有1-2个，比如xxx，我们任务更难，单个domain，多个class测试

To relax the constraints of the above-mentioned situations, single-domain generalization (SDG) methods have been proposed to train the model with only a single source domain and expected to generalize well on unseen target domains. %大部分的方法基于各类的增广，但

%Since no examples of the target domain are available, we consider the problem from a SVM viewpoint.



%我们从一个新的角度思考这个问题，如图所示，通用任务上的DG一般target domain都是source domain的模拟或者模糊，他们的类所对应的色彩的相对关系是固定的（直方图体现），而在cross modal的情况下，由于成像原理的原因，比如CT是吸收透过该层面的X线，而MRI利用能量在物质内部不同结构环境中不同的衰减，相同的类可能在不同的modality下呈现完全相反的颜色，而所有类所对应的image intensity的平均并非呈现线性关系


%Inspired by the above observation, 在这个工作里 我们提出了基于label的数据增广方法，已鼓励模型学习空间结构信息，而忽视色彩的相对变化引起的性能衰减；为了进一步提升DG的效果，我们引入了Co-teacher regularization；并且我们引入了基于transformer的segformer来建模全局信息以学习色彩无关的特征。


% In this section, we provide the theoretical analysis of our proposed framework. In particular, We show that our framework can lead to an upper bound of expected loss on “unseen" but related target domain. We first make the following assumptions:
% \quad\\
% \noindent\textbf{Assumption 1.}
% % \textit{For any sample $x^c_{i,T}$ belong to target domain $T$ with label $c$, it can be represented by data from source domains, i.e., $x^c_{i,T} = \sum_{j=1}^{K}\beta^{j} x^c_{i,S_j}$, where $\sum_{j=1}^{K}\beta^{j}=1$.  }
% \textit{For any sample $x_{i,T}$ belonging to target domain $T$, there exists a linear combination for it to be represented by source domains samples, i.e., $x_{i,T} = \sum_{c=1}^{C}\beta^{c}_{i} x^{c}_{S}$.}
% % , where $\sum_{j=1}^{K}\beta^{j}=1$.  }
% introducing the category-level linear dependency between domains.

% the -grained augmentation and -grained augmentation are combined in a linear way.
% \noindent Note that Assumption 1 is a mild assumption in the field of medical image segmentation task and is reasonable in our setting as we only consider the domain shift between different datasets to be intensities and textures, and we aim to simulate the likely appearance in target domain by shifting the contrast of mask-correlated regions. 

% \quad\\
% \noindent\textbf{Assumption 2.} \textit{There exists distribution gap between the samples processed by different augmentations, i.e., $D(T_{aug}(x))\neq D(T_{aug^{'}}(x))$, while the labeling function remains unchanged. The $\mathcal{H}$-divergence measured between the two distributions is bounded by $\epsilon_s=\delta$, which is the largest $\mathcal{H}$-divergence measured between elements of $\sum_{i=1}^{N}D(T_{aug^{i}}(x))$, i.e., $d_{\mathcal{H}}[\mathcal{D^{'}},\mathcal{D^{''}}]\leq 
% \delta$.}
% \quad\\


\quad\\
\noindent\textbf{Proposition 1 [\citet{albuquerque2019generalizing}].} \textit{Define the convex hull $\Lambda_S$ as the set of source mixture distributions $\Lambda_S = {\bar{D} : \bar{D}(\cdot) = \sum_{i=1} ^{N_S}} \pi_{i} D_{S}^{i}(\cdot),\pi_{i}\in\delta_{N_S-1}$, where $\delta_{N_S-1}$ is the $N_S$-1-th dimensional simplex. The unseen domain composed on a set of unseen distributions $D_{U}^{j}, j\in [N_U]$ is defined as $D_{U}$. The labeling rules corresponding to each domain are denoted as $f_{S_i}$ and $f_{U_i}$. We further introduce $\bar{D}_{U}$, the element within $\Lambda_S$ which is closest to $D_{U}$, i.e., $\bar{D}_{U}$ is given by $\mathop{\arg\min}_{\pi_{1},...,\pi_{N_{S}}}d_\mathcal{H}[D_{U},\sum_{i=1}^{N_S}\pi_{i}D_{S}^{i}]$. The risk $R_U[h], \forall h \in \mathcal{H},$ for any unseen domain $D_U$ such that $d_{\mathcal{H}}[\bar{D}_U,{D}_U]=\gamma$ is bounded as:}


\quad\\
\noindent\textbf{Theorem 1.} Given data from K source domains, where the empirical risk of domain j is given as $L(y^j,y) = \epsilon_{j}\leq\sigma$, the expected loss is at most $K\sigma + \delta$. 

\quad\\
